A Practical Approach to Polar Codes

In this paper, we study polar codes from a practical point of view. In particular, we study concatenated polar codes and rate-compatible polar codes. First, we propose a concatenation scheme including polar codes and Low-Density Parity-Check (LDPC) codes. We will show that our proposed scheme outperforms conventional concatenation schemes formed by LDPC and Reed-Solomon (RS) codes. We then study two rate-compatible coding schemes using polar codes. We will see that polar codes can be designed as universally capacity achieving rate-compatible codes over a set of physically degraded channels. We also study the effect of puncturing on polar codes to design rate-compatible codes.

==> IEEEtran/extras/font_install_how.txt <==



    *****  Mike Shell's Step-By-Step Guide to Manually  *****
    *****  Installing (Type 1 PostScript) Fonts Under   *****
    *****     LaTeX Using Adobe's Euro Font as an       *****
    *****            Illustrative Example               *****

Version 1.3
February 18, 2003

Copyright 2003, by Michael Shell
                mshell@ece.gatech.edu
See:
http://www.ctan.org/tex-archive/macros/latex/contrib/supported/IEEEtran/
for the latest version and current contact information.

NOTE: This text file uses UNIX line feed conventions. When (human)
reading this file on other platforms, you may have to use a text
editor that can handle lines terminated by the UNIX line feed
character (0x0A).

*** Free to use and distribute if all credits are retained and the ***
*** document is unchanged.                                         ***
*** No warranty expressed or implied. User assumes all risk.       ***

Note: This guide is intended to be "hands on" and covers only a specific,
practical example. There are other, more formal and comprehensive guides
to installing fonts under LaTeX that are also worthy of consideration:

1. "The Simple Guide to Type 1 Fonts in LaTeX"
   by Matthew Amster-Burton
   http://www.mamster.net/tex/latex-fontfaq-amster-burton.pdf

2. "Installing PostScript Fonts"
   by Peter Flynn
   http://www.silmaril.ie/downloads/documents/installpsfonts.pdf 

3. "The No BS Guide to teTeX Font Installation"
   by Donovan Rebbechi
   http://www.pegasus.rutgers.edu/~elflord/unix/latex/no-bs.html

4. "fontinst - Font Installation Software for LaTeX"
   by Alan Jeffrey and Rowland McDonnell
   http://ctan.tug.org/tex-archive/fonts/utilities/fontinst/doc/


Installing a euro font in LaTeX, although not always trivial, is a straight
forward task. Furthermore, it is an instructive exercise for learning how
to manually install fonts in LaTeX. Many other fonts are easier to install
as they do not require renaming, and/or have parts that have to be obtained
from multiple sources. So, if you can get a euro font going, you can
probably handle most other fonts you might want to install. Admittedly,
there are also those that are more difficult to install, especially if the
TeX metric and/or dvips map files have not already been created for them. 
The installation of such fonts is not completely covered by the information
provided here.

The five basic steps for manually installing a (type 1) font under LaTeX are:

1. Install the actual PostScript font files;
2. Install the tfm metric files;
3. Install the .sty and .fd files to provide a user interface;
4. Update the dvips/pdftex/yap/xdvi configuration files;
5. Update the LaTeX directory lookup (hash) tables (teTeX and MiKTeX users).

The euro font has a number of issues that make it a tad more difficult
to install than most LaTeX fonts. The euro standards commission:
 
http://www.europa.eu.int/euro/html/entry.html

originally mandated that the official standard euro symbol should always be
rendered in the sans style even if the surrounding text uses a different
style. This requirement violated traditional typesetting conventions and
was later overturned. However, this policy did cause a rift as to what was
considered the "proper" thing to do.

Also, several different vendors/individuals have made their own versions of
the euro symbol using their interpretations of what it meant to have a
serf euro.

Furthermore, LaTeX is independent of the type of fonts used - it can use
bitmap (Type 3), PostScript (Type 1 and 1C) and even fonts of the future
that haven't even been thought of yet - LaTeX could care less what is used
to describe the glyph shapes, it only needs to know the height, depth, and
width of each glyph.

All of this results in the fact that there are several types of euro fonts
(and LaTeX packages) to choose from. So, I have to make a judgement call
as to what to recommend to use here. 

I assume that you want a Type 1 Postscript font as opposed to anything
bitmapped - this will help ensure the best quality rendering possible for a
given printer resolution. I will also assume here that the LaTeX system
you have does not already have any support for Type 1 euro glyphs - this is
often the case.

Adobe gives out a FREE set of PostScript Type 1 euro fonts.
See:

http://www.adobe.com/type/eurofont.html

Adobe does not allow its fonts to be bundled with other software products.
This is why the fonts cannot be already pre-loaded in the LaTeX
distributions and LaTeX users must manually obtain and install them.

[Note: Also worthy of consideration is Martin Vogel's marvosym package:
 http://www.ctan.org/tex-archive/fonts/psfonts/marvosym/
 which includes several euro symbols as well as other symbols such
 as astronomy, structural engineering, zodiac, and the "CE" symbol.
 The marvosym package is licensed under the GPL.]

This guide will focus on the use of the Adobe euro fonts. Now, you do not
have to register, but can get the needed Adobe euro font files directly
from:

Windows and UNIX:
ftp://ftp.adobe.com/pub/adobe/type/win/all/
eurofont.exe
eurofont.txt

Mac:
ftp://ftp.adobe.com/pub/adobe/type/mac/all/
eurofont.sea.hqx
eurofont.txt

Note that the file eurofont.exe is actually a zip file that is self
extracting when run under Windows. UNIX users can do a:
 
unzip eurofont.exe

to unpack it.



STEP #1 - INSTALL THE ACTUAL POSTSCRIPT FONT FILES

Now, the eurofont.txt will tell you that you need ATM - ignore this since
you are using LaTeX and will have to do a manual install of the font files.
You can install them into Windows using Adobe ATM, but even if you do, you
will still have to follow the instructions here.

The Adobe font files will have strange looking names. You are primarily
interested in the ones that end in PFB ("Printer Font Binary" - but 
"PostScript Font Binary" might be a better name). These contain the
PostScript code which describes what the glyphs look like. It is these
files (or portions of them) that get embedded into your PostScript or PDF
output files. The AFM (Adobe Font Metric) files describe the size of the
boxes each glyph takes up. The PFM files do the same thing, but are used
only by Windows system. LaTeX does not use AFM or PFM files, but rather
uses TFM (TeX Font Metric) files. There is a program (afm2tfm) that can
convert AFM to TFM, but you don't need this as the TeX/LaTeX developers
have done this for you already. Some font conversion programs (e.g., ps2pk)
may require access to the AFM or PFM files. The INF files describe the
fonts to Windows - so you don't need them (but, if curious, you can find
the formal font names listed within them).

Now, rename the PFB files from the archive as follows:

_1______.PFB  ->  zpeurs.pfb
_1B_____.PFB  ->  zpeubs.pfb
_1I_____.PFB  ->  zpeuris.pfb
_1BI____.PFB  ->  zpeubis.pfb
_2______.PFB  ->  zpeurt.pfb
_2B_____.PFB  ->  zpeubt.pfb
_2I_____.PFB  ->  zpeurit.pfb
_2BI____.PFB  ->  zpeubit.pfb
_3______.PFB  ->  zpeur.pfb
_3B_____.PFB  ->  zpeub.pfb
_3I_____.PFB  ->  zpeuri.pfb
_3BI____.PFB  ->  zpeubi.pfb


The new names are, more or less, based on Karl Berry's scheme for TeX font
names. For more information on this topic, see Karl Berry's "Filenames
for TeX Fonts": http://www.ctan.org/tex-archive/info/fontname/

Now, find your texmf directory where your LaTeX system is installed. I'll
call this directory "<texmf>". Go to <texmf>/fonts/type1/adobe and make
a directory called "eurofont". Copy all the renamed .pfb files into
<texmf>/fonts/type1/adobe/eurofont

[Note (for fonts other the one in this example): Sometimes PostScript font
 files come in ASCII, not binary. Such ".pfa" files would go in the same
 directory as their pfb equivalents. Any virtual font files ".vf" would 
 go in <texmf>/fonts/vf/ directory tree.]

You may also want to do the same with the AFM and PFM files so that certain
font conversion programs can access these as well. Put the renamed AFM and
PFM files in <texmf>/fonts/afm/adobe/eurofont and
<texmf>/fonts/pfm/adobe/eurofont, respectively.

UNIX users will have to have super user privileges to make system changes
like this.



Now, LaTeX's configuration will have to be updated so that it knows about
the new Adobe euro fonts.


Of the several LaTeX packages that do this, I think that two are the best.
The most complete, and complex, is Rowland McDonnell's eurofont package:

http://www.ctan.org/tex-archive/help/Catalogue/entries/eurofont.html

This is an EXTREMELY comprehensive (and high quality) work. The user's
guide alone is over 60 pages! But, I'll show here how to install the
leaner, LaTeX euro package (this actually consists of two smaller LaTeX
packages "europs" and "eurosans"), which you can get in .tar.gz (UNIX)
or .zip (Windows) formats:

euro.tar.gz or euro.zip
http://www.ctan.org/getfile/?filename=fonts/euro/&preferredCTAN=tug.ctan.org&action=/tex-archive/fonts/euro/

[The unarchived euro package home page is at:
 http://www.ctan.org/tex-archive/fonts/euro/ ]

Download and unpack this euro package archive. The readme.txt tells what
to do. But, I'll repeat the steps here in my own words. I recommend that
you do things manually rather than try to use any automated install scripts.

Some these files may already be installed in some LaTeX systems, you don't
have to reinstall them if that is the case.



STEP #2 - INSTALL THE TFM METRIC FILES

The tfm subdirectory (of the unpacked euro.tar.gz or euro.zip archive)
contains the tfm files for the Adobe fonts you just installed. These tfm
files need to be copied to: 
<texmf>/fonts/tfm/adobe/eurofont
make this /eurofont directory as needed.



STEP #3 - INSTALL THE .sty and .fd FILES TO PROVIDE A USER INTERFACE

OK, now at this point the LaTeX system has access to the PostScript
descriptions of the glyphs and their size metrics. Now, you need to provide
LaTeX with set of names that the euro glyphs will be called by.

In the latex subdirectory of the archive there will be two packages: europs
and eurosans. eurosans restricts it's use to the sans euro because many
knowledgeable in the typographic field feel that the sans euro better
matches with most fonts, including many popular serif ones such as Times.
eurosans also allows the user to specify an arbitrary scaling factor so
that the size of the euro can be adjusted (if needed) to more closely
match that of the surrounding text. The europs package allows you to
decide if you want a serif euro. It is easy enough to install them both.


Now, in your <texmf>/tex/latex directory, make a directory called
"euro" i.e., <texmf>/tex/latex/euro.

Copy the eurosans.sty file into <texmf>/tex/latex/euro.

Now, in the europs package will have a europs.dtx and a europs.ins file.
Run latex on the europs.ins (e.g., latex europs.ins) to make the europs.sty
and the uzpeu.fd, uzpeus.fd, uzpeut.fd files. Copy these four files into
your <texmf>/tex/latex/euro directory just like you did with eurosans.sty.



STEP #4 - UPDATE THE DVIPS/PDFTEX/YAP/XDVI CONFIGURATION FILES

OK, now LaTeX understands how to use these new fonts and users have LaTeX
commands that refer to them. 

The next step is to also inform dvips, pdfTeX, Yap, and/or xdvi, etc.,
so that you can make and view documents with the euro symbol.

The file you need is "zpeu.map" which is found in the dvips subdirectory of
the archive. Copy zpeu.map to your <texmf>/dvips/config directory. Now, in
your <texmf>/dvips/config directory, edit your config.ps file (with a
simple text editor) and add the following line (somewhere after the
"p psfonts.map" line - there will be a bunch of other "p +" lines in
this area):

p +zpeu.map

Save the changes to config.ps.

For pdfTeX (and pdfLaTeX), the line:

map +zpeu.map

should be added to the pdftex.cfg file in the <texmf>/pdftex/config 
directory (there is no need to make another copy of the zpeu.map file
as pdfTeX will know to look for it in dvips' config directory).

MiKTeX users will also want to add to the line:

p +zpeu.map

to the <texmf>\miktex\config\config.makepk file so that Yap can find
the font if it does not already look at dvips' config.ps file.

MiKTeX users may also want to add the lines contained in the zpeu.map to
<texmf>\miktex\dvips\ps2pk\ps2pk.map for other applications that may need it.

MetaPost users may want to add the lines contained in the zpeu.map file to
the <texmf>/dvips/config/psfonts.map file as that is what MetaPost relies on. 

Older versions of xdvi that rely on gsftopk (to convert Type 1 fonts to
bitmap form) may also require the psfonts.map file to be updated. Newer
versions of (the Kpathsea enabled version "xdvi-k") xdvi are able to render
Type 1 fonts directly from the .pfb files. See Stefan Ulrich's xdvi-k site
on Sourceforge for details:
http://xdvi.sourceforge.net/
Additional information on upgrading xdvi can also be found in the testflow
documentation:
http://www.ctan.org/tex-archive/macros/latex/contrib/supported/IEEEtran/


Thanks to Dan Luecking for posting much information about map file
configuration.



STEP #5 - UPDATE THE LATEX DIRECTORY LOOKUP (HASH) TABLES
          (teTeX and MikTeX users)

OK, now all the files are in place. Some TeX systems (most commonly teTeX
UNIX and MikTeX Windows) need to be told to rescan their directories in
order to add the names of all the newly added files to the lookup cache.

In teTeX (and fpTeX), the command to run is "texhash" or "texlsr".

In MiKTeX it is "initexmf -u" to refresh the filename database and then
"initexmf --mkpsres --search" to rebuild the PostScript resource database.
The MiKTeX Options application has a "Refresh Now" button which does the
same thing.

These are the same commands that you run after you add any package to
LaTeX's directories. Run this application/command.



OTHER NOTES

Note that versions of dvips prior to V5.83 have a bug with partial font
downloading that may cause a dvips error when using some types of fonts,
like the euro packages. (The error messages can be like: "File <xxx.pfb>
ended before all chars have been found" or "xx Subr not found", etc.)
If you encounter this, the workaround is to update dvips (see the testflow
docs for info) or use the -j0 option:

dvips -j0 -o myfile.ps myfile



HOW TO USE THE EURO GLYPHS

Now, you can use the euro packages.

To use eurosans.sty, just:

\usepackage{eurosans}

and then \euro will produce the euro symbol that will be in sans. The other
attributes (series, shape) will vary with that of the surrounding font.


To use europs.sty, do a 

\usepackage{europs}

then 

\EUR will produce a euro symbol that varies with the current font family
(serif, sans, or mono).
\EURofc will produce an "official" (old commission policy) euro symbol
that is always in sans. There is also:

\EURhv  (Euro-Sans)
\EURtm  (Euro-Serif)
\EURcr  (Euro-Mono)



That was easy right? Enjoy! ;)


 Mike Shell

***********************************


==> IEEEtran/testflow/testflow_doc.txt <==

testflow_doc.txt V1.0a 2002/08/13

Note: This text file uses UNIX line feed conventions. When (human)
reading this file on other platforms, you may have to use a text 
editor that can handle lines terminated by the UNIX line feed
character (0x0A).

written by Michael Shell
mshell@ece.gatech.edu

See the CTAN distribution website for current contact information
and the latest version:
http://www.ctan.org/tex-archive/macros/latex/contrib/supported/IEEEtran/


This is the documentation and user guide for testflow.tex which is designed
to test the "print work flow" of LaTeX systems. Originally constructed for
users of the IEEEtran.cls file, the information contained here has broad
applicability to anyone wishing to obtain correct PS/PDF output on LaTeX
systems. IEEEtran users often have more difficulty in this regard than the
average LaTeX user as IEEE documents use Times Roman for the main text and
Computer Modern for mathematics - a combination notorious for causing
trouble with some dvips configurations.

IEEEtran users should take note that the IEEE may delay (or refuse to accept)
submitted PostScript or PDF documents that fail to properly use and embed
the Type 1 fonts as tested by testflow.

Please note that specific recommendations are subject of frequent change,
so that their timeliness cannot be guaranteed. Nevertheless, this guide
might be helpful even if not always quite up to date.

Testflow.tex is based on Rainer Schoepf's testpage.tex, the standard LaTeX
test page which is included with most LaTeX systems.


                    *** Legal Notice ***
This information is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or FITNESS
FOR A PARTICULAR PURPOSE! User assumes all risk. The opinions expressed
here are entirely that of the author(s).

The testflow package may be distributed and/or modified under the terms of
the LaTeX Project Public License, either version 1.2 or, at your option,
any later version. The latest version of this license can be found at:
http://www.latex-project.org/lppl.txt

Copyright by Michael Shell, 2002

------------------------------------------------------------------------
Changelog:

V1.0   2002/04/15 Initial release
V1.0a  2002/08/13 Some clarifications and additions to the documentation

------------------------------------------------------------------------



                    *** OVERVIEW ***

Getting correct PostScript (PS) or Portable Document Format (PDF) output
("post processing") from LaTeX systems can be surprisingly difficult. 
A number of factors have conspired to create this situation.

First of all, TeX, the underlying engine of LaTeX, is designed to do
typesetting only (arrange boxes of objects) and not to handle the
description of those objects that are to be typeset (pdfTeX not 
withstanding). It is a stunning revelation to many LaTeX users to realize
that TeX, being able to create the most beautiful documents, is totally
blind! This design choice gives TeX much immunity to changes in the
rapidly evolving computer font/printing world. 

However, there is a price to be paid for this benefit. Because, in TeX, the
act of typesetting a document and the act of describing what the typeset
objects (glyphs, images, etc.) look like, are two different things, it is
possible to do one perfectly (run LaTeX) and yet fail miserably in the other
task (make printable output).

IT IS NOT ENOUGH TO ENSURE THAT THE .tex FILE IS CORRECT. A USER MUST ALSO
ENSURE THAT THE APPLICATIONS WHICH GENERATE THE PRINTABLE FILES FROM LaTeX
OUTPUT ARE CORRECTLY CONFIGURED FOR THE CURRENT STATE OF PRINTING
TECHNOLOGY.

Secondly, a rather large number of "interaction" bugs have surfaced as
changing PS/PDF writers, readers and fonts interact with each other in
factorially increasing ways. Compounding this problem even further is the
fact that software vendors are sometimes slow to correct flaws in their
products which affect only free software like LaTeX.

Finally, most books on LaTeX do not provide adequate information about
making printable files from LaTeX.

It should be noted that this author's LaTeX system is from the teTeX UNIX
(Linux) based distribution and uses dvips and Ghostscript to obtain PDF
output. A lot of the information contained here is from that perspective.
However, most of this information is broadly applicable to other platforms
such as MS Windows (MiKTeX, etc.). Option names provided by the graphical
interfaces to the PS/PDF utilities almost always correspond closely to
those provided by the basic UNIX command prompt interface.

Most lacking is information related to the commercial applications like
YandY, VTeX, PCTeX, and Adobe Acrobat as the cost of obtaining various
versions of each is prohibitive. Furthermore, purchasers of these systems
expect, and are entitled to, some degree of support from the software
manufacturer. So, technical support information like this document tends
to be more vital to the users of the free systems.

Additional sources of information related to PS/PDF generation under LaTeX
include:

1. Markus Kuhn's "Effective Scientific Electronic Publishing":
   http://www.cl.cam.ac.uk/~mgk25/publ-tips.html
   
2. Timothy Van Zandt's "Tex to PDF":
   http://zandtwerk.insead.fr/tex2pdf.html
   
3. Robin Fairbairns' "TeX FAQ":
   http://www.tex.ac.uk/cgi-bin/texfaq2html?label=dvips-pdf



                    *** TERMINOLOGY ***

Some definitions are in order for those users who are not familiar with the
terminology used here.

<texmf>:
This refers to the root directory of a TeX installation. For example,
for many UNIX users this often is /usr/share/texmf or
/usr/local/teTeX/share/texmf 
For MiKTeX it often is: c:\texmf

PostScript (PS): 
A programming language, developed by Adobe Inc., that is designed for the
mathematical description of the shapes of lines, curves, and other elements
of letters, figures and images. PostScript interpreters, which can run
PostScript code, are often found in high-end printers. Within such
printers, the act of running the PostScript program produces a bitmap of
pixels (this process is called rasterization) which represent the pixelized
image that is to be formed (with ink or toner) on the printed page.

Portable Document Format (PDF): 
Also developed by Adobe Inc., PDF is a kind of subset of PostScript. PDF is
not a programming language as it lacks PostScript's conditional branching
ability. PDF does have very good support for indexes and hyperlinks. It is
designed to be a document archiving and sharing format.

[Side note: PostScript and PDF are important, even if the target printer
 does not understand PostScript, because these languages are the primary
 means by which portable, precisely typeset, print documents are described
 today. When using non-PostScript printers, the application that is used to
 print the PS/PDF file does, possibly with help from another application or
 driver, the conversion from PS/PDF to the native printer tongue. With some
 recent modern "brain-dead" printers, the host CPU even does the entire
 rasterization for the printer.]

Font substitution:
The process of using a different font, usually for purposes of viewing or
printing, from that which a document originally used. Font substitution
can occur when the font is not available, or when its use is otherwise
not possible or discouraged.

Font embedding:
The process of placing the description of the glyphs that make up a font,
into a file that uses these glyphs. This allows the file to be
viewed/printed on a system that would otherwise not have access to the
needed fonts. The main disadvantage is an increase in the size of the file.

Font subsetting:
The process of embedding only those glyphs that are actually used in a
font, rather than all of the glyphs in that font. Files that use subsetting
can be smaller than those in which the full font is embedded. Subsetted
fonts are given new, unique names within the document in which they are
subsetted.  Many commercial font licenses require font subsetting for any
document containing the commercial font in order to reduce the possibility
of font "piracy".

Maximum subset percentage:
For PDF making applications, the percentage of glyphs in a font that must
be used beyond which the entire font is embedded instead of just a subset.
For example, if the maximum subset percentage is 75%, and 77% of the glyphs
in a font are used in a document file, the entire font may be embedded
rather than just a subset. Thus, to always ensure subsetting, the maximum
subset percentage should be set to 100% (or to 99% if that is the maximum
value allowed).

Adobe Acrobat:
This is Adobe's application family for creating, viewing and printing PDF
files. Adobe Acrobat Distiller, available only at cost, is used to make PDF
from PostScript. Those using the full version of Adobe Acrobat should use
Adobe Distiller, not Adobe Pdfwriter, to make high quality PDF.

Adobe Acrobat Reader:
Adobe Acrobat Reader is a free utility from Adobe
(see: http://www.adobe.com/products/acrobat/readstep2.html) 
that can be used to view and print PDF files. Because Acrobat Reader is
ubiquitous, it is important that all PS/PDF LaTeX output that is intended
to be shared with others should work with it - if at all possible.
Furthermore, because Acrobat Reader can be used to show useful font
information about the PDF files it renders, it is useful as a diagnostic
tool.

Ghostscript:
Ghostscript is a freely available (the most recently released versions are
subject to a few months of commercial use restrictions) PostScript
interpreter and translator (see www.ghostscript.com). Ghostscript is the
underlying engine behind many applications, especially those in the UNIX
world, that can view PostScript/PDF. Ghostscript can also convert
PostScript to other formats, such as PDF or to various printer languages.
It can be thought of as a free alternative to Adobe's Acrobat Distiller
family.

Type 1 font:
In the context of this document, a font in which the glyphs are described
in vector form in the PostScript language. This type of font is desirable
because the glyphs will be rendered by the printer as precisely as is
possible for the given printer resolution. Because type 1 fonts are 
rasterized only when actually viewed or printed, storing them within a 
document requires a constant amount of space - regardless of the resolution
they ultimately will be rendered at (within the printer or on-screen viewer).

Type 3 font:
In the context of this document, a font in which the glyphs are described
in bitmap form. This type of font is undesirable because the glyphs will be
rendered a bitmaps that often have inferior resolution and quality to that
attainable by the printer. The result can be "jaggedly" looking text. The
space required to store type 3 fonts within a document increases with their
resolution. So, very high resolutions may not be practical for type 3 fonts.

Base PostScript fonts (also known as the "base 13" or "base 14" fonts):
The fonts that are guaranteed to be resident in every PostScript (and PDF)
interpreter/viewer/printer. These include Times Roman, Helvetica, Courier,
with their bold, italic and italic+bold variants, and Symbol. (In LaTeX,
using the PostScript fonts via times.sty: Times Roman = \rmfamily; 
Helvetica = \sffamily; and Courier = \ttfamily.) In addition to these 13,
PDF readers also must also contain the ZapfDingbats font for a total of 14.
Generally speaking, the base 14 fonts are not required to be embedded
within a PDF file. A special thanks to Henry Churchyard for his clear
description of this state of affairs.

Nimbus fonts:
It may come as a surprise to many people, but the base 14 fonts are 
copyrighted and cannot be used for the purposes of document creation
without buying a license to use them from Adobe. This license fee is also
buried within the cost of every "Genuine Adobe PostScript" printer (or 
cartridge or SIMM or Distiller program) that is sold. Fortunately, in the
early 1990's the URW font company generously donated their professional
quality type 1 clones of the base 14 fonts to the X Consortium. These 
"Nimbus" fonts can now be used without having to pay royalty fees and are
the base 14 fonts that are distributed with the free versions of LaTeX and
Ghostscript. The differences between the "real" Adobe base 14 and the
Nimbus fonts are, to the vast majority of LaTeX users, insignificant.

Computer Modern (CM) fonts:
The famous Dr. Donald E. Knuth, TeX's creator, also created a set of fonts
to go with it. These Computer Modern fonts are very extensive in that they
contain a comprehensive set of mathematical symbols. The Computer Modern
fonts that Knuth released were created in the METAFONT language - which was
also developed by Knuth. Unfortunately, METAFONT never became widely
available in printers (like PostScript did). For these reasons, the
rasterization of the Computer Modern fonts (conversion from METAFONT to
type 3 bitmap) is often the default behavior of many LaTeX systems when
generating PostScript using dvips. When LaTeX systems use such type 3
fonts, the resulting PostScript (or PDF) file will not always yield the
best quality possible on every printer because the rasterization process
can be optimal only for a given printer resolution.

BlueSky fonts: 
In 1997, Blue Sky Research Inc., in conjunction with the American
Mathematical Society (AMS) and YandY Inc., released its professional
quality type 1 (PostScript) versions of the Computer Modern fonts into the
public domain. The BlueSky fonts have since been widely distributed with
the free LaTeX systems. However, these systems are often not configured to
use the BlueSky fonts by default. There is also another freely available
set of type 1 Computer Modern fonts that are known as the BaKoMa fonts.
The BaKoMa fonts are generally considered to be inferior in quality to the
BlueSky fonts, so the latter is usually preferred.



                    *** USING THE TESTFLOW FILES ***

The testflow suite consists of five main files in addition to this
documentation. 

testflow.tex is to be compiled on the user's system after which a
testflow.ps and/or testflow.pdf output is to be produced. When being
compiled, testflow will prompt the user for the desired paper size. US
letter users should answer with "letterpaper" and A4 paper users should
respond with "a4paper". The user will then be asked if testflow is to also
test the picture and lasy fonts. Most users should answer "yes", even if
they infrequently use these fonts.

testflow_ctl_LTR.ps, testflow_ctl_LTR.pdf, testflow_ctl_A4.ps, and
testflow_ctl_A4.pdf are "control" PostScript and PDF files, in US letter
and A4 paper sizes, from a (hopefully) known good source. Because PDF is
the primary means by which print documents are shared, the user will
probably be interested only in the PDF versions. However, the PostScript
versions are provided as a way to determine if the problem is occuring when
creating PostScript or when creating PDF. For instance, if a (dvips) user
is having a problem making a good PDF from testflow.tex, but can make a
good testflow.pdf from testflow_ctl_LTR.ps, then chances are the problem is
with their dvips or fonts (that got embedded in the PostScript file) and
not the application that is making PDF from PostScript. The PostScript
versions use level 1 PostScript and so should be compatible with all
PostScript interpreters. The control PDF files use PDF level 1.3 and should
work properly with Acrobat Reader versions 4.0.5 or later.

The idea is to have the user try to compare their output to the control
files in order to determine if there is a problem and, if so, where it
is occurring.

The testflow test suite cannot catch every possible type of error, but it
is designed to detect the problems LaTeX users are most likely to encounter.

BECAUSE MANY PS/PDF GENERATION BUGS SHOW UP ONLY WHEN PRINTING. IT IS NOT
ENOUGH TO VERIFY THAT THE FILES "LOOK OK" ON SCREEN. The on-paper
appearance of the control files should be carefully compared to that
created and printed on the user's system from testflow.tex. Be sure that
the application that is used to print the PDF file (i.e., Acrobat Reader)
does not scale the page - i.e., ensure that any "fit to page" or 
"shrink/expand" printing options are not selected.

TESTFLOW.TEX IN NO WAY DEPENDS ON IEEETRAN.CLS OR ANY OTHER LATEX CLASS OR
PACKAGE OTHER THAN THE BASIC ARTICLE CLASS. Problems with testflow will be
caused by configuration problems with the user's LaTeX setup - not problems
within class files.

Be forewarned that testflow.tex is designed to trigger many known bugs in
PS/PDF generator applications.




                   *** INTERPRETING THE RESULTS ***

There are several things that testflow is designed to check. Carefully go
through each of the items below to ensure that they are correct for the
testflow.pdf that was created on the LaTeX system to be tested. The
testflow PS/PDF control files serve as "correct" reference examples.

It is assumed that Acrobat Reader is what is used to view/print the PDF
files.



*** Margins and Indicated Paper Size***

Testflow provides both metric (mm) and imperial (0.1in) rulers to indicate
the distance from the edges of the main text area to the edges of the
paper. Testflow should have 1in (25.4mm) margins on all four edges. Note
that most printers cannot print within less than 0.3in (8mm) to the edges
of the paper, so the rulers will usually not be visible all the way to the
edges of a printed page.

NOT ACCEPTABLE: THE FOUR MARGINS ARE NOT EQUAL ON SCREEN OR ON PAPER.
Printers do not have perfect mechanical accuracy, so offsets of 0.25in
(6mm) or so may be acceptable in print. However, gross errors here should
be investigated and corrected. 

NOT ACCEPTABLE: WHEN VIEWING THE PDF FILE, ADOBE ACROBAT READER INDICATES
A PAPER SIZE THAT IS NOT CORRECT. (It should be 8.5inX11in for US letter, 
and about 8.26inX11.69in [210mmX297mm] for A4 pages.)

BY FAR THE MOST COMMON CAUSE OF INCORRECT MARGINS AND/OR INCORRECT
INDICATED PAPER SIZES IS THAT PDFTEX AND/OR DVIPS AND/OR GHOSTSCRIPT
(PS2PDF) HAVE BEEN CONFIGURED FOR A DEFAULT PAPER SIZE THAT IS DIFFERENT
FROM THAT USED IN THE LATEX DOCUMENT.

PdfTeX/PdfLaTeX users should read the application configuration section
below for information on configuring pdfTeX.

dvips can be told to use a certain paper type via the command line:

dvips -t letterSize -o myfile.ps myfile
or
dvips -t A4size -o myfile.ps myfile

[Note the difference in the capitalization of the first letter of "Size"
 is common in the paper size commands of the dvips' configuration files.]

However, if the default paper size is not what is normally used, it is
better to modify dvips' configuration files. This is especially important
to US letter paper users as dvips is typically set up to default to A4
paper. See the application configuration section below for more
information on configuring dvips.

Ghostscript (ps2pdf) also has a command line option to set the paper size:

ps2pdf -sPAPERSIZE=a4 myfile.ps myfile.pdf

Ghostscript users should read the application configuration section below
for information on configuring and using Ghostscript. Advice for Adobe
Distiller is similar to that for Ghostscript.


[Side note: HP Laserjet II/III users should take note that a design flaw
 in the Canon SX engine can cause these venerable older printers to shift
 text (downward) on pages that quickly follow a previous page. The problem,
 which affects SX based printers with "high-mileage", is caused by the
 magnetization of the paper control solenoid levers coupled with the
 degradation of the solenoid stop pad material.] 



*** Line Widths ***

All of the tick marks on all of the rulers have identical line thickness.
Some tick marks should not appear to be thicker than others. This problem
may be visible in the Acrobat Reader display, especially under normal
magnifications such as 125%, as well as in its print (most obviously in 
the small tick marks on the metric rulers).

ACCEPTABLE, BUT UNDESIRABLE: SOME OF THE TICK MARKS ARE THICKER THAN
OTHERS.

This problem is the result of the way the PostScript algorithm handles the
rasterization of lines (and other constructs). The PostScript rasterization
policy is that, if *any* part of a pixel is touched by a line, then that
pixel is turned on. So, depending upon where a line falls, its thickness
can vary by the width of a printer's pixel. (Thanks to Michael Fryd for his
excellent post on this topic in 1990.) 

This is why dvips features a "snap grid" resolution parameter (e.g., "-D")
that "snaps" image objects to the pixel grid of the user's printer. The
problem with this approach is that one has to know the printer's resolution
in advance, and, therefore, file portability is slightly compromised.

For instance, to make good PostScript for a 300dpi printer, one could do:

dvips -D300 -o myfile.ps myfile

However, for PDF converters, and printers with other than 300dpi resolution,
the resulting PostScript file will be less than optimal.

Note that dvips also uses the -D parameter to set the resolution at which
type 3 fonts are rendered. The snap grid (positioning) mechanism and the
type 3 font rasterization mechanism cannot be controlled independently
in current versions of dvips. Therefore, if a document is using any type 3
fonts, -D will have to be kept to a reasonable level (say <= 1200) to prevent
the file size from becoming unacceptably large (or to prevent errors from
occurring because the rasterizing applications could not handle such a high
resolution for type 3 fonts). This is another reason to try to avoid the use
of type 3 fonts.

This guide assumes that the user wishes to ultimately make PDF (using only
type 1 fonts) and use that as a portable format to distribute documents
(after all that's why they call it Portable Document Format). So, to make
a PostScript file that is more suitable for PDF conversion, dvips should be
told to use a very fine grid:

dvips -D7200 -o myfile.ps myfile

The testflow PostScript control files take this latter approach, and so
they may have less than perfectly consistent line thicknesses when printed
to printers with lower resolutions (especially below 600dpi). However, the
testflow control PDF files should print very well on any decent printer.

The line thickness anomalies are also aggravated by the fact that dvips
treats lines as filled rectangles instead of drawn lines. Fortunately, 
Timothy Van Zandt developed an alternative dvips line drawing algorithm
and made it publicly available.

See the section below on dvips configuration for information on how to
configure dvips to obtain Postscript for making PDF with consistent line
thicknesses



*** Fonts ***

Because Adobe Acrobat Reader can be used to display font information for
PDF files, it is useful as a diagnostic tool. View the testflow.pdf under
Acrobat Reader. Enlarge the window size and/or zoom out so that the entire
page is visible at once. This step is necessary as Acrobat Reader may need
to see the entire page before full font information is available. Now,
select File->Document Info->Fonts->List All Fonts

Alternatively, Derek Noonburg's free xpdf viewer now comes with tools for
obtaining information about PDF files, including fonts:

http://www.foolabs.com/xpdf/

On systems with recent xpdf installations, one can easily do:

pdffonts testflow_ctl.pdf

to obtain comprehensive font information. Although xpdf is currently only
available for UNIX systems, its associated tools (including pdffonts) is
also available for MS Windows platforms. In my opinion, pdffonts is a better
tool than Acrobat Reader for obtaining font information. Thanks to Mukesh
Agrawal for telling me about pdffonts.


Every font should be listed as a Type 1 or Type 1C. Any type 3 fonts that
are listed will likely be rendered as a bitmap. The result will be
"jaggedly" looking text. Type 1 fonts are typically in vector form, which
means that they will always be properly rendered at their sharpest for
every printer.

Every font, with the allowable exception of those in the Times and Courier
(which may be named as "Nimbus") families, should be listed as "Embedded"
preferably "Embedded Subset".

NOT ACCEPTABLE: SOME FONTS ARE LISTED AS TYPE 3
This problem is most often caused by the fact that dvips has not been
configured to use the Type 1 versions of the Computer Modern fonts - also
known as the BlueSky fonts. Most LaTeX systems already have these fonts
installed, so it is usually just a matter of telling dvips to use them.
See the dvips font configuration section below for details.

NOT ACCEPTABLE: FONTS, OTHER THAN THOSE IN THE BASE POSTSCRIPT FAMILIES,
(TIMES AND COURIER FOR TESTFLOW) ARE NOT LISTED AS BEING EMBEDDED IN THE
"USED FONT" COLUMN. Fonts other than the base PostScript fonts must be
embedded or else these fonts may not be viewable in the PDF file on other
platforms. See the Ghostscript and pdfTeX configuration sections below for
details. The advice for Adobe Distiller users is similar to that of 
Ghostscript. An additional discussion on this topic can also be found in
the "The Large Times Roman Italic" section below.

The American Association for Artificial Intelligence (AAAI) has a nice
web page that dramatically illustrates the difference between Type 1 and
Type 3 fonts: http://www.aaai.org/Publications/Author/latex-fonts.html


Note: This is not to suggest that EVERY document the user will ever
generate must always contain only type 1 fonts. Some fonts are not yet
available in type 1. One example is the EC fonts (which are a superset
of the Computer Modern) that are currently installed on most LaTeX systems.
On these systems, using T1 encoding:

\usepackage[T1]{fontenc}

will result in the use of type 3 fonts. One workaround is to also call the
ae.sty package ( http://www.ctan.org/tex-archive/fonts/ae/ ):

\usepackage{ae}

A better approach is to install Vladimir Volovich's CM super fonts package:

http://www.ctan.org/tex-archive/fonts/ps-type1/cm-super/

which provides type 1 versions of the EC fonts. Another potential way type 3
fonts can appear in a document is from EPS figures that were created by an
application that uses such fonts.

However, the user's LaTeX system should be able to create a testflow.pdf
that uses only Type 1 fonts. IEEEtran.cls users should take note that IEEE
may delay acceptance of submitted work that uses type 3 fonts - especially
for the main text and mathematics (for which they use the same fonts that
the testflow page uses). IEEEtran.cls users should not use the EC fonts
until it is known that IEEE's system is "EC ready".



*** The Ligature Test ***

Two sentences are given. Both should read "The office was affected by the
five flawed mufflers.". The first sentence uses ligatures for the ffi, ff,
fi, fl, and fll letter sequences and so will be slightly shorter than the
one below it which does not use ligatures.

NOT ACCEPTABLE: BRITISH POUND (STERLING) SYMBOLS OR OTHER STRANGE
CHARACTERS APPEAR IN THE SENTENCE THAT USES LIGATURES. This is caused by a
dvips setup that enables the "G1" option. This dvips feature was designed
to work around a bug in the obsolete Acrobat Reader 3.0 series. "G1" should
no longer be used as it wreaks havoc on documents that use fonts other than
Computer Modern. Either force dvips on the command line to use "G0":

dvips -G0 -o myfile.ps myfile

or, better yet, alter its configuration to turn off the G1 option. 

In particular, MiKTeX's dvips config.pdf file enables G1 with a "G" line. 
The offending line should be commented out.

dvips versions 5.86h and later have been revised so as to not cause this
problem even when using the -G1 option with non-Computer Modern fonts.
 
See the dvips configuration section below for details. 



*** The Large Delimiter and Operator Test ***

The matrix should be enclosed in brackets. The equation to the right of it
should be enclosed in parentheses. The equation should have a summation
symbol.

NOT ACCEPTABLE: SOME PARTS OR ALL OF THE BRACKETS, PARENTHESES OR SUMMATION
SYMBOLS ARE MISSING. This is caused by bugs in Acrobat reader 4.0.0 and
prior and/or versions of Ghostscript prior to 6.50. The solution is to
upgrade both these applications.



*** The Minus Sign Test ***

The equation shown should yield a true statement.

NOT ACCEPTABLE: SOME OF THE MINUS SIGNS ARE MISSING, ESPECIALLY IN THE
SUPERSCRIPTS. Acrobat readers prior to Version 4.0.5 have this problem. So
does Ghostscript versions prior to 6.50. The solution is to upgrade both
these applications.

Note: If the minus signs look like underscores, but display properly when
"zoomed in" - this is not a bug, but an Acrobat Reader feature that 
"Greeks" text that is smaller than a certain amount. To turn this bogus
thing off, select File->Preferences->General and deselect the "Greek Text"
option.



*** The Math Italic Glyphs ***

The LaTeX math symbols \Gamma, \Psi, \Omega, \gamma, \psi are shown in 
\mathnormal (italic) shape with the text \t{} tie-after accent at the end
of the group. These glyphs are in the "control character" positions of
their font files. 

NOT ACCEPTABLE: SOME OF THE SYMBOLS ARE MISSING OR WRONG. Versions of
Acrobat Reader prior to 4.0.5 and Ghostscript versions prior to 6.50
assume that these positions will always contain control characters
and never will have a valid glyph. As a result, these glyphs will not
display or print properly. The solution is to upgrade both these
applications.



*** The Large Times Roman Italic ***

ACCEPTABLE, BUT NOT IDEAL: IT IS PROBABLY OK IF THE STYLE OF THE "z"
DIFFERS FROM THAT OF THE TESTFLOW CONTROL PDF FILE (WHICH EMBEDS THE BASE
14 FONTS).

A standard PostScript Times Roman italic lower case "z" has a curly bottom.
However, a Times New Roman "z" has a straight bottom. (Note that "new" here
does not mean that this is a newer or otherwise improved font - just one
that is slightly different and whose copyright is owned by a different
party.)

This test illustrates a little known "feature" of Acrobat Reader. Microsoft
has pressured Adobe to make Acrobat Reader (even UNIX versions) perform
certain font substitutions on the base 14 PostScript fonts when they are
not embedded in the PDF file. However, when printing to a PostScript
printer, the original base 14 fonts will still be used.

This idiotic policy means that, if the base 14 fonts are not embedded in
the PDF file, when using a PostScript printer, what is printed by the
printer will not be the same as that seen on screen, but will be the same
as is called for in the original LaTeX source of the document. But, for a
non-PostScript printer, what is printed by the printer will be the same as
that seen on screen, but will not be exactly the same as is called for in
the original LaTeX source of the document. 

Everybody got that? What a mess!

For this reason, Adobe now recommends that all fonts, including the base
14, should be embedded and subsetted in the PDF files.

For a statement by Adobe, see:
http://www.pdfzone.com/news/adobefontstatement.html

Additional information on the topic can be found in:
ftp://ftp.tug.org/mail-archives/pdftex/2000.10.gz
(in the entries starting on October 4th)
Thanks to Nelson H. F. Beebe of the University of Utah for posting about
this issue.


[Side note: Some of the earlier PostScript interpreters, such as the Adobe
 level 1 PostScript Cartridge for the HP LaserJet II and the HP level 1
 PostScript Cartridge for the LaserJet III, used a Times Roman italic z
 with a flat bottom, but it was curly in bold italic.]


If the "z" has a straight bottom as displayed on screen, it is a sign that
the standard base 14 fonts have NOT been embedded and that Acrobat Reader
has substituted, without the user's consent, some of the base 14 fonts.
This is ordinarily not too much of problem, but there is an issue to be
aware of: SOME OF THE SUBSTITUTE FONTS DO NOT HAVE ALL OF THE GLYPHS OF THE
ORIGINAL FONTS AND MAY NOT BE DISPLAYED ON SCREEN, OR IN THE PRINT OF A
NON-POSTSCRIPT PRINTER! Most of the missing glyphs involve math symbols,
so this is rarely a problem under LaTeX which usually uses the much more
mathematically extensive (non-base 14) Computer Modern fonts for
mathematics.

THE ONLY WAY TO ENSURE THAT A PDF FILE WILL ALWAYS BE RENDERED ON THE
ACROBAT READER SCREEN EXACTLY AS IT WAS CREATED, AND AS IT WILL BE PRINTED,
IS TO EMBED AND SUBSET THE BASE 14 FONTS INTO THE PDF FILE. Subsetting
provides an additional safeguard against potential font substitution as
subsetted fonts are given unique names. Note that embedding the base 14
fonts will increase the size of the resultant PDF file.

Ghostscript versions 7.01 and later will embed the base 14 fonts (Nimbus)
when asked to embed and subset all fonts under a PDF level 1.3 or higher.

Those using the full version of Adobe Acrobat should use Adobe Distiller,
not Adobe pdfwriter, to make PDF. Recent versions of Adobe Distiller will 
embed and subset the base 14 fonts if the "PrintOptimized" or
"PressOptimized" settings are selected. The former is probably preferable
to the latter in most cases. See the Adobe Distiller parameter manual:

http://partners.adobe.com/asn/developer/acrosdk/DOCS/distparm.pdf

for more details.



*** The GS Kerning Test ***

A footnote sized sentence is displayed:

``The Problematic" little quotes.

NOT ACCEPTABLE: THE QUOTE MARKS "CRASH INTO" THE "P" OR ARE TOO CLOSE TO
THE WORD "LITTLE".

This is caused by a bug in the PDF level 1.2 output of Ghostscript versions
7.00-7.05 (as well as the 7.20-7.21 developer versions). It has been fixed in
releases dated after 2002/07/31. A work around is to use only PDF level 1.3
output via the use of -dCompatibilityLevel=1.3 when making PDF using
Ghostscript.

Do not ignore this problem because it looks like a small defect. There are
other manifestations that are much more severe.



*** The Picture and Lasy Fonts Test [Optional] ***

LaTeX has a special set of fonts used to construct simple pictures and a
set of fonts (the "lasy" fonts) with rarely used symbols. The original
release of the type 1 versions (BlueSky) of these fonts contained some,
normally harmless, extraneous information within the font files. However,
Acrobat Readers in the 5.0 series are intolerant of this extra information
and will generate a "font error" when printing to a PostScript printer.
There may or may not be noticeable problems in the resulting print.

NOT ACCEPTABLE: ACROBAT READER 5.X GENERATES A FONT ERROR WHEN PRINTING TO
A POSTSCRIPT PRINTER.

This error message may not a reliable indicator of whether or not the
user's LaTeX picture and lasy fonts have the offending data as an error
message may not be triggered unless the document uses a certain number of
glyphs from the affected fonts and Acrobat Readers after 5.0.5 may not be
sensitive to it. 

The purpose of the picture/lasy fonts test is to trigger this error on 
Acrobat Reader versions 5.0.0 and 5.0.5. There is nothing in particular in
the picture test that the user need look for.

The picture and lasy fonts are located in the 
<texmf>/fonts/type1/bluesky/cm/ directory and consist of the lasy*.pfb,
lcircle*.pfb and line*.pfb files.

To correct this problem, a new set of LaTeX picture and lasy fonts were
released on June 6, 2001. It is easy to tell the difference between the old
and new fonts via their file sizes. Two examples are shown here:

Font File       Old      New 
         
line10.pfb     10898    11036

lasy10.pfb      4684     4822

The latest version of the BlueSky font files can be obtained for free at:

http://www.ctan.org/tex-archive/fonts/cm/ps-type1/bluesky/

Upgrading is as simple as replacing the old .pfb files in
<texmf>/fonts/type1/bluesky/cm with the new ones.

There are other, less commonly used, fonts that may have other problems.
For example, in December 2000, an update was made to the txfonts:
ftp://ctan.tug.org/tex-archive/fonts/txfonts/
as the older txfonts caused error messages in dvips versions prior to
5.86d.

Ghostscript 6.50, dvips 5.86d and later may automatically correct some font
errors and shield the user from some font related problems. However, users
are strongly urged to upgrade to the corrected font sets.




          *** APPLICATION VERSION AND CONFIGURATION INFORMATION ***

*** Acrobat Reader ***
 - version information -
NOT ACCEPTABLE: ACROBAT READERS PRIOR TO VERSION 4.0.5

Anything before version 4.0.5 is too buggy to be considered as even
remotely usable with PDF documents created with LaTeX systems.

Determining the application number on Windows platforms is easy. See the
upper left corner of the Acrobat Reader startup banner, or the 
Help->About_Acrobat_Reader window, for the 3 digit version number - i.e.,
5.0.5.

However, determining the version of Acrobat reader is not always trivial
because Acrobat Readers under UNIX may not display a version number. The
version may have to be inferred from the date. For Acrobat readers under
Linux go to the Help->About_Acrobat_Reader window. It should display a date
of January 2000 or later - this will mean version 4.0.5 or later.

 - configuration information - 
When printing from Acrobat Reader, make sure that there are not any
selected "fit to page", "shrink page" or "expand page" options. Otherwise,
the print WILL be altered in size. The File->Page_Setup menu should be
checked to ensure that the page size is correct before printing. A4 paper
users should take note that Acrobat Reader has a very vile bug that resets
the printer page size to US letter every time Acrobat Reader is restarted.
The author does not know a workaround for Windows users, but UNIX users can
use a startup ("wrapper") script that resets the default Acrobat Reader
printer page size before starting Acrobat Reader. An example script with
documentation in the comments is shown here:


#!/bin/sh
#
# No warranty expressed or implied. User assumes all risk.
# 
# This is a start script for Acrobat Reader that adjusts the default
# page size for the printer settings in the user's ~/.acrorc file
# before starting acroread. There is a long standing bug, that has
# been reported to Adobe numerous times over more than a 4 year period,
# in Acrobat Reader in that it will not write the user's choice of
# printer paper size to the .acrorc file, but will instead always
# record the US letter paper size when exiting. This is most
# infuriating to users of other paper types such as A4 as they will
# then have to select their paper size again every time acroread is
# restarted.
#
# If this isn't a good example of the problems with closed source
# software, I don't know what is.
#
# Within the .acrorc file, there is an entry:
# *PaperSize:   0
# that determines what paper size acroread will default to on startup.
# The integer codes are as follows:
#
#  0 = letter
#  1 = tabloid
#  2 = ledger
#  3 = legal
#  4 = executive
#  5 = A3
#  6 = A4
#  7 = A5
#  8 = B4
#  9 = B5
# 10 = other
#
# The idea is to call perl to parse the .acrorc and replace the
# PaperSize integer code with what the user desires and then start
# acroread. This script may be called "acroread" and located in the
# $PATH search before the real acroread, or called something else
# like "acrostart".
#
# Below in the perl line, the number that follows the \t  will be the
# value PaperSize is set to - adjust as needed. Also, adjust the exec
# path to point to the acroread executable\start script.
#
# This script was originally posted by Moritz Barsnick in 2000/07.
# Comments added by Michael Shell in 2002/04 for use in the LaTeX
# testflow documentation.
#
# Known limitation: If one goes into the Acrobat Reader File->PageSetup
# menu and then presses <Cancel> - Acrobat Reader will set it back to
# US letter! So, always press <OK> instead to keep the existing page
# size.
#
# Alternatively, one could use a .acrorc2 file and use cp to overwrite
# .acrorc entirely, but this would not allow _any_ options to be saved
# from the acroread menus.
#
perl -i.perlbak -pe 's/^\*PaperSize:.*$/\*PaperSize:\t6/' "$HOME"/.acrorc;
exec /usr/local/Acrobat4/bin/acroread "$@"


When printing to a PostScript printer, it may be safest to use the Level 1
option as the Level 2 and Level 3 options are suspected of producing
incorrect output in some circumstances. It is currently unknown if this
issue was fixed in the Acrobat Reader 5.x series and later.



*** dvips ***
 - version information -
RECOMMENDED: DVIPS VERSION 5.85 OR LATER

Users can identify their dvips version via "dvips -version".

dvips versions prior to 5.86f have a bug in the subsetting code which can,
with some fonts, cause problems. The symptom will be font related error
messages from dvips like:

"Second number not found in Char string of /FontName" 
or
"XX Subr not found"
or
"ERROR in encoding vector in <XX.pfb>", etc.

Sometimes these symptoms can manifest themselves in other applications, such
as Adobe distiller or Ghostscript, which are processing (to pdf) the
(improperly subsetted) dvips Postscript output. The one trait they all have
in common is that the problem will go away when the dvips -j0 option is
used to turn off font subsetting:

dvips -j0 -o myfile.ps myfile

However, these bugs will manifest themselves only when using fonts that
have subtle problems or that have been reencoded multiple times (a single
glyph is used in more than one font). IEEEtran users should not encounter
this problem unless unusual fonts are used. As mentioned above, the short
term work around is to use the dvips -j0 option which turns off subsetting
- but the resultant files will be larger. A longer term (and better)
solution is to upgrade dvips - see the "Upgrading LaTeX Applications"
section below for information on how to update dvips.

 - default paper size configuration -
In <texmf>/dvips/config there is a file named config.ps. (Note that UNIX
users will require root privileges to alter this file.) Edit config.ps
using a text editor. Toward the latter part of the file, there are lines
that begin with "@". These control the paper size selections. The first
set of these lines determines the default paper size dvips will use. If
this first set of lines does not specify the desired default paper size,
another set of lines can be moved or entered into the first position.
For example, putting:

@ letterSize 8.5in 11in
@+ %%PaperSize: Letter

(with a blank line before and after) as the first set of "@" lines will 
make dvips will default to using US letter paper. 

Now, there are two types of dvips paper size commands. The first type adds
only paper size *comments* to the PostScript output:

@ A4size 210mm 297mm
@+ %%PaperSize: A4

The @+ line says to place the PostScript comment "%% PaperSize: A4" into
the output file. Such PostScript DSC (Document Structuring Convention)
comments are just hints, or suggestions about which type of paper to use.
In fact many/most PostScript interpreters (Ghostscript, printers) will just
ignore these and use their own default paper sizes. In a way, this is
desirable as the comments will not cause any problems if the PostScript
file is then printed on paper of different size than the comments suggest.

A second type of dvips paper size command adds a PostScript command which
actively sets and enforces a given paper size:

@ a4 210mm 297mm
@+ ! %%DocumentPaperSizes: a4
@+ %%BeginPaperSize: a4
@+ a4
@+ %%EndPaperSize

Note the three comments (The "!" just means place the comment at the
beginning of the PostScript file.) and the "a4" PostScript command.

Therefore, PostScript produced via "dvips -t A4size ..." is different
from that produced with "dvips -t a4 ...". The former may not always
be automatically identified as wanting A4 paper, the latter may demand A4
- causing some printers to refuse to print on anything other than A4 paper.

For instance, ps2pdf (Ghostscript) will have to be told the paper size to
use when processing PostScript files using the first case (without paper
size commands). However, ps2pdf will override command line and/or default
paper selections if it encounters a PostScript paper size command from the
second case. See the Ghostscript configuration section below for more
details.

Traditionally, the first case has been favored to avoid compatibility
problems (with some buggy older printers). However, there is an increasing
tendency to use the second case as it prevents confusion as to what paper
size a PostScript file "wants". Always use the first case if you think users
might ever want to print on a different paper type, use the second case only
if you know this will never happen.

There is another dvips paper size issue. The "recommended display window
area" of a PostScript file is contained in a comment known as the
"BoundingBox". A BoundingBox line (for A4) looks like:

%%BoundingBox: 0 0 595 842

The BoundingBox's coordinates are in X0 Y0 X1 Y1 form where X0,Y0 is the
lower left and X1,Y1 is the upper right of the image. The BoundingBox
coordinates must be integers and are in units of 1/72 inch (a PostScript
point, i.e., a LaTeX bp unit). The values used here by dvips are taken from
the lengths given next to the names in its paper size definitions.

Now, for US letter paper all is well as:

X1 = 8.5in * 72bp/in = 612 bp
Y1 =  11in * 72bp/in = 792 bp

But, for A4:

X1 = 210mm/25.4mm/in * 72bp/in = 595.28 bp
Y1 = 297mm/25.4mm/in * 72bp/in = 841.89 bp

Now, how should one round? Under normal circumstances, one would say to
round to the closest integer. However, if the BoundingBox is ever smaller
than its contents, some of the image may be clipped. (In practice this may
never happen as printers can not print so close to the edge of the paper
anyway.) Well, guess what: current versions (5.86g and prior) of dvips
always round up and Adobe and Ghostscript round to the closest integer.
So, for A4, the dvips made BoundingBox will be:

%%BoundingBox: 0 0 596 842

While most PostScript parser/reader applications will expect:

%BoundingBox: 0 0 595 842

Normally this is of no consequence. One minor notable issue is that the
UNIX gv (V3.5.8) program uses the BoundingBox to determine the paper size
(if no PostScript paper size commands are present) - and does not recognize
a PS file as wanting A4 if it sees 596 instead of 595. 
The workaround is to use:

@ A4size 594.99bp 841.99bp

instead of 210mm 297mm for A4 measurements. 

[Those outside the US are probably laughing at this point [pun intended], 
 but it should be pointed out that this is a standards issue, not a units
 issue. Ghostscript versions prior to 7.05 have a very similar problem - 
 if they are compiled with the -DA4 option, A4 PDF pages produced with
 ps2pdf will be very slightly scaled down (about 1%).]

Versions of dvips after 5.86g will behave like Adobe and GhostScript, 
so the work around will then no longer be needed. Thanks to Tomas Rokicki
and Markus Kuhn for finding these little bugs and getting them fixed.

With all this in mind, a good first set of dvips config.ps paper size
definitions, for US letter paper users, might look like:


@ lettersize 8.5in 11in
@+ %%PaperSize: Letter

@ letter 8.5in 11in
@+ ! %%DocumentPaperSizes: Letter
@+ %%BeginPaperSize: Letter
@+ letter
@+ %%EndPaperSize

@ a4size 594.99bp 841.99bp
@+ %%PaperSize: A4

@ a4 594.99bp 841.99bp
@+ ! %%DocumentPaperSizes: a4
@+ %%BeginPaperSize: a4
@+ a4
@+ %%EndPaperSize


A4 users would want to move the "a4size" block to the first position so
that it will be the default. It might also be a good idea to add
"letterSize", "A4size", "A4Size" and "A4" entries so that it will not
matter how a user or script capitalizes the letters in the dvips paper
size definition names.


 - type 1 font configuration - 
Most LaTeX systems already have the Type 1 versions of the Computer Modern
fonts (BlueSky fonts). But, if needed, they can be obtained free of charge
from:

http://www.ctan.org/tex-archive/fonts/cm/ps-type1/bluesky/

However, many LaTeX systems have dvips configurations that are not enabled
to use the BlueSky fonts. To enable their use, dvips' config.ps file should
have the following lines (and they should not be commented out):

p +bsr.map
p +bsr-interpolated.map
p +hoekwater.map


It is normally not needed nor desirable to embed the base 14 fonts into
PostScript files as these are guaranteed to be present in every PostScript
printer and viewer. Furthermore, Acrobat Reader cannot view PostScript, and
therefore is incapable of substituting fonts therein. So dvips' default
settings regarding the base PostScript fonts need not be changed.

 - other configuration - 
Other lines which are worthy to be present in dvips' config.ps include:

D 7200

(If dvips output is usually converted to PDF, rather than printed directly.)
This effectively prevents dvips from making adjustments based on an assumed
printer resolution.

dvips versions 5.86g and later provide increased security against malicious
DVI code (Yes, it is possible to put executable commands in dvi files!). 
The z option disables the execution of such code. It is a good idea to put
in the z now, even for systems with older versions of dvips (which will 
silently ignore the z option).

z

There should NOT be any G option lines like:

G

in config.ps or config.pdf. Remove or comment out with "%" any such lines.
 
[Note: dvips versions 5.86h and later have been revised so as to not cause
 this problem even when using the -G1 option with non-Computer Modern
 fonts.]

In order to implement Timothy Van Zandt's dvips line thickness fix, create
a file named "alt-rule.pro" in the <texmf>/dvips/base directory containing
the following code and comments:


% Timothy Van Zandt's alt-rule.pro algorithm to draw rules using
% Postscript's stroke rather than fill. This allows the resulting
% lines to have a more uniform thickness.
TeXDict begin
/QV {
  gsave newpath /ruleY X /ruleX X
  Rx Ry gt
  { ruleX ruleY Ry 2 div sub moveto Rx 0 rlineto Ry }
  { ruleX Rx 2 div add ruleY moveto 0 Ry neg rlineto Rx }
  ifelse
  setlinewidth 0 setlinecap stroke grestore
} bind def
end


Now, activate it by inserting the following lines into the 
<texmf>/dvips/config.ps file (just before the @ lines is a good place):


% Use Timothy Van Zandt's alt-rule.pro algorithm to draw rules using
% Postscript's stroke rather than fill. This allows the resulting
% lines to have a more uniform thickness. It seems to work well with
% no adverse effects.
% tex.pro or texc.pro is loaded by default (texc.pro will be used
% if the Z option is used to compress bitmaps, but we need to call 
% tex.pro/texc.pro here because it must be loaded before the 
% alt-rule.pro patch). See: http://zandtwerk.insead.edu/tex2pdf.html
% for more details.
% use tex.pro if the dvips Z option is not used
h tex.pro
% or use texc.pro if the dvips Z option is used
% (If in doubt, just use tex.pro - things will work in any case.)
% h texc.pro
h alt-rule.pro


After config.ps has been configured as described above, the user can make
good PostScript that is suitable for PDF conversion via:

dvips -o myfile.ps myfile

without the need to call any "-Ppdf" options.

To make PostScript for printing directly to a PostScript printer (or for a
document that is using some type 3 fonts), one should call dvips like:

dvips -D600 -o myfile.ps myfile

where the "-D" option specifies the resolution (in dots per inch) of the 
printer (or what the desired resolution is for the type 3 fonts - should
be <= 1200 if using type 3 fonts).

Additional dvips configuration information can be found in the dvips user's
manual which is available at:

http://www.ctan.org/tex-archive/dviware/dvips/



*** Ghostscript (Adobe Distiller PDF settings are similar) ***
 - version information -
 
NOT ACCEPTABLE: GHOSTSCRIPT VERSIONS prior to 6.50

Users can identify their Ghostscript version via "gs -version". Anything
prior to 6.50 will cause no end of grief when used with LaTeX. GhostScript
has some impressive progress after the 6.00 release. 6.5x is considered to
be quite stable, but it does not embed the base 14 fonts. The 7.x series
comes with a lot of features, but also with quite a few bugs - two notable
ones of which can bite LaTeX users. Both of these two are related to letter
kerning (spacing).

The first bug seems to affect the certain small caps fonts such as the AMS
cmcsc8. This bug has been identified, squashed, and is not in the 7.05 or
later releases. It does not seem to affect the standard text fonts used by
LaTeX2e, IEEEtran.cls, book.cls, etc. as these use a scaled cmcsc10 for
\scshape which does not seem to trigger the bug. However, users of the
various AMS classes should watch out for problems. The symptom with be
improper letter spacing (kerning) and is most noticeable in words of
certain lengths that have "av" or "ta" letter sequences in them. The
problem only appears in print - the text will be displayed properly on
Acrobat Reader's screen.

The second bug causes spacing problems around certain glyphs like quote
marks and ligatures when PDF level 1.2 output is used. This bug is in
versions 7.00-7.05 (as well as the 7.20-7.21 developer versions). It has
been fixed in releases dated after 2002/07/31. A work around is to use
only PDF level 1.3 output via the use of -dCompatibilityLevel=1.3 when
making PDF using Ghostscript.

Versions 7.04 and later feature an improved security mechanism. This
mechanism can prevent versions of xdvi prior to 22.40j (for the xdvi-k
Kpathsea enabled version which is by far the most popular, for the non-k
version of xdvi the release number to have is 22.57 or later) from being
able to display graphics files referenced by relative paths. i.e., 

\includegraphics{../myfigs/afig.eps}

would not be shown and an error message like:

gs: Error: /invalidfileaccess in --file--

will be issued.

A workaround is to to use absolute paths like:

\includegraphics{/home/myaccount/myfigs/afig.eps}

or to set the TEXINPUTS environment variable (UNIX) to point to the
directories where the graphic files are and then to avoid placing paths in
the .tex file altogether:

\includegraphics{afig.eps}

Other options include: "downgrading" to Ghostscript 7.03 or prior.

Versions of Ghostscript after 7.04 have even more security enhancements and
even the absolute path PostScript figures that are referenced in dvi file
may not show up under the older versions of xdvi. 

A similar problem may also affect the "gv" viewer (3.5.8 and prior).


 - configuration information - 
A recommended set of command line options when using GhostScript to make
PDF from PostScript is (adjust PAPERSIZE as needed, e.g., a4):
(Note: Commands like this are one long line - line feeds had to be added in
this document to keep line lengths reasonable.)

gs -dSAFER -dNOPAUSE -dBATCH -sDEVICE=pdfwrite -sPAPERSIZE=letter 
-dPDFSETTINGS=/printer -dCompatibilityLevel=1.3 -dMaxSubsetPct=100
-dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=myfile.pdf myfile.ps

The Ghostscript "-dPDFSETTINGS=/printer" is similar to the Acrobat
Distiller "Print Optimized" settings. Some of the other parameters such
as "-dEmbedAllFonts=true" are implied by it, but it is a good idea to be
explicit about them so as not to rely on default values.

Note: some Ghostscript options begin with "-s" (strings) others begin with
"-d" (values). Ghostscript's "pdfwrite" device is like Acrobat's Distiller,
and should not be confused with the inferior Acrobat "Pdfwriter" device.

The ps2pdf script should be modified to reflect the above choices of PDF
level and font embedding/subsetting. For instance, a good ps2pdf script on
a UNIX system might look like:

#!/bin/sh
# Convert PostScript to PDF using LaTeX recommended parameters.
# Adjust default PAPERSIZE as needed.
exec ps2pdfwr -sPAPERSIZE=letter -dPDFSETTINGS=/printer
-dCompatibilityLevel=1.3 -dMaxSubsetPct=100 -dSubsetFonts=true 
-dEmbedAllFonts=true "$@"

Note that the Ghostscript ps2pdfwr script in turn adds the -dSAFER
-dNOPAUSE -dBATCH -sDEVICE=pdfwrite and -sOutputFile options and then calls
gs.


Windows based Ghostscript installations use ps2pdf.bat batch files in the
"gs\gsX.YZ\lib" (where X.YZ is the version number of Ghostscript)
subdirectory in the Ghostscript install directory.  Users of these should
update them to use the recommended parameters. For example, the PDF level
line in ps2pdf.bat should be changed to 1.3:

echo -dCompatibilityLevel#1.3 >_.at

This is important as Ghostscript will *not* embed the base 14 fonts under
PDF level 1.2. Furthermore, PDF level 1.2 is useful only for Acrobat 
Reader versions prior to 4.0 - which are too buggy to handle PDF from LaTeX
anyway.

Then, the other recommended Ghostscript options can be added to 
ps2pdfxx.bat (this file is called by ps2pdf.bat, ps2pdf12.bat and
ps2pdf13.bat, hence the "xx" in the filename):

echo -q -dSAFER -dNOPAUSE -dBATCH -sPAPERSIZE=letter -dPDFSETTINGS=/printer
-dMaxSubsetPct=100 -dSubsetFonts=true -dEmbedAllFonts=true
-sDEVICE#pdfwrite >_.at2


Because additional command line options can override previous ones, it is
easy enough to override ps2pdf's default options if needed:

ps2pdf -sPAPERSIZE=a4 myfile.ps myfile.pdf

Note that PostScript files containing PostScript commands that are direct
orders to set the paper size ("a4", "letter", etc.) will countermand any 
ps2pdf options to the contrary.

The Ghostscript -dFIXEDMEDIA option can be used to "lock" the paper size
selection and prevent any PostScript paper size operators in the .ps file
from overriding the ps2pdf options. For example,

ps2pdf -sPAPERSIZE=a4 -dFIXEDMEDIA myfile.ps myfile.pdf

*will* force an A4 paper size for myfile.pdf even if myfile.ps contains
hardcoded paper size commands for a different paper type (like from using
the dvips "-t letter" option as opposed to the "-t letterSize" option. See
the dvips configuration section for more details).

It is not recommended that -dFIXEDMEDIA be used in the ps2pdf script itself
as this will prevent the user from being able to alter the paper size with
ps2pdf command line options. Furthermore, it is unusual to override a
PostScript file in this fashion - such as to force a file to print on a
paper type it was not designed for.

Additional information can be found in the Ghostscript ps2pdf documentation
at: 

http://www.cs.wisc.edu/~ghost/doc/index.htm

For example, usage information, including a very informative section on
paper size control, for version 7.04 can be found at:

http://www.cs.wisc.edu/~ghost/doc/AFPL/7.04/Use.htm

There is also a section in the above link concerning how to modify
Ghostscript's gs_init.ps file 
(e.g., /usr/share/ghostscript/7.04/lib/gs_init.ps)
so that Ghostscript's default paper size (that is, what it defaults to
without any options) can be changed to something different from US letter.
This may be of use to those A4 users who use GhostScript to convert
PostScript to many different formats rather than just PDF.

Info related specifically to p2pdf conversion can be found at: 

http://www.cs.wisc.edu/~ghost/doc/AFPL/7.04/Ps2pdf.htm 

as well as in the Adobe Distiller parameter manual:

http://partners.adobe.com/asn/developer/acrosdk/DOCS/distparm.pdf


Note that a new Ghostscript upgrade or installation will likely overwrite
any changes to the ps2pdf scripts. For this reason, it might be a good idea
to create ps2pdf scripts with different file names - like "ps2pdfmy",
and/or save copies of them in a directory outside the one in which they are
currently located.

Users of graphical interfaces to Ghostscript (such as gsview) should set
the options/preferences for PDF output in accordance with the
recommendations above. 

For gsview, these are located in the File->Convert->Properties menu.
"-dFIXEDMEDIA" corresponds to gsview's "Fixed Page Size" option.



*** pdfTeX *** 

The traditional way to produce PDF under LaTeX, is to use dvips followed
by ps2pdf. However, some users use pdflatex.

[Note: pdflatex is just pdftex called with a different name - the pdftex
 application actually does double duty.]

 - version information -

NOT ACCEPTABLE: pdfTeX VERSIONS PRIOR TO 2001/08/06 (versions before 1.00)

pdfTeX's version information can be obtained via:

pdftex --version

The version code of interest is the group of numbers and letters after "pi"
in the first line displayed. i.e., 

"pdfTeX (Web2C 7.3) 3.14159-0.13c"

indicates version 0.13c. There may also be an obvious date code within in
the version information - especially on the beta releases.


In 2001, several problems with pdfTeX's font subsetting code where
discovered that caused pdfTeX not to work properly with some fonts as well
as with Acrobat Reader 5.0. Older versions are potentially even more
problematic and can yield PDF that will not correctly render minus signs
and some Greek symbols under Acrobat Reader.

These issues were fixed with the 2001/08/06 (1.00a pretest) and later
releases of pdfTeX. See the "Upgrading LaTeX Applications" section below
for information on how to update pdfTeX.


 - default paper size configuration -
pdfTeX and pdfLaTeX's default paper size is determined by the configuration
file <texmf>/pdftex/config/pdftex.cfg. Within it, lines like:

page_width 8.5in
page_height 11in

determine the default paper size.

 - type 1 font configuration -
pdfTeX's pdftex.cfg configuration file is much like dvips' as fonts are
concerned. It is important that the following lines be present and
uncommented:

map +bsr.map              % CM/AMS fonts
map +bsr-interpolated.map % additional sizes
map +hoekwater.map        % additional fonts from Taco Hoekwater

so that the BlueSky Type 1 Computer Modern fonts will be used.

Note: The pdftex.cfg file on some systems (MiKTeX) may not have these lines,
but instead uses a "map psfonts.map" line which basically does the same thing
as the three above.)

pdfTeX can also be configured to embed the base 14 fonts (Nimbus) by
replacing the line (usually the first of the map lines to appear in
pdftex.cfg):

map acrobat-std-adobe-buildin.map

with:

map acrobat-std-urw-kb.map

This basically tells pdfTeX to use and embed the Nimbus fonts instead of
relying on the (substituted) fonts that are built into Acrobat Reader.

Note: Some acrobat-std-urw-kb.map files (this will be located in 
<texmf>/dvips/config) have a mistake in two lines:

usyr StandardSymL <psyr.pfb
.
.
uzdr Dingbats <pzdr.pfb

These should instead read:

psyr StandardSymL <psyr.pfb
.
.
pzdr Dingbats <pzdr.pfb


For systems that do not have a acrobat-std-urw-kb.map file (MiKTeX puts
everything in psfonts.map), the teTeX acrobat-std-urw-kb.map typically
contains:

pcrb8r NimbusMonL-Regu-Bold "TeXBase1Encoding ReEncodeFont" <8r.enc <ucrb8a.pfb
pcrbo8r NimbusMonL-Regu-BoldOblique "TeXBase1Encoding ReEncodeFont" <8r.enc <ucrbo8a.pfb
pcrr8r NimbusMonL-Regu "TeXBase1Encoding ReEncodeFont" <8r.enc <ucrr8a.pfb
pcrro8r NimbusMonL-Regu-Oblique "TeXBase1Encoding ReEncodeFont" <8r.enc <ucrro8a.pfb
phvb8r NimbusSanL-Regu-Bold "TeXBase1Encoding ReEncodeFont" <8r.enc <uhvb8a.pfb
phvbo8r NimbusSanL-Regu-BoldOblique "TeXBase1Encoding ReEncodeFont" <8r.enc <uhvbo8a.pfb
phvr8r NimbusSanL-Regu "TeXBase1Encoding ReEncodeFont" <8r.enc <uhvr8a.pfb
phvro8r NimbusSanL-Regu-Oblique "TeXBase1Encoding ReEncodeFont" <8r.enc <uhvro8a.pfb
psyr StandardSymL <psyr.pfb
ptmb8r NimbusRomNo9L-Medi "TeXBase1Encoding ReEncodeFont" <8r.enc <utmb8a.pfb
ptmbi8r NimbusRomNo9L-MediItal "TeXBase1Encoding ReEncodeFont" <8r.enc <utmbi8a.pfb
ptmr8r NimbusRomNo9L-Regu "TeXBase1Encoding ReEncodeFont" <8r.enc <utmr8a.pfb
ptmri8r NimbusRomNo9L-ReguItal "TeXBase1Encoding ReEncodeFont" <8r.enc <utmri8a.pfb
pzdr Dingbats <pzdr.pfb

it is possible to modify the pcrb8r, pcrbo8r,  etc., lines in MiKTeX's
psfonts.map to be like the ones above so that pdftex will embed the
Nimbus fonts.


Note that pdfTeX will name these embedded fonts like "NimbusRomNo9L-Regu",
while Ghostscript created PDF will use the more traditional name
"Times Roman".

Some pdfTeX installations also have an issue/mistake in the map files
related to the Lucida font. See the section below on upgrading pdfTeX for
more information.



*** xdvi ***

xdvi's default paper size is determined by its configuration file:

<texmf>/xdvi/XDvi

Within this file, the default paper size can be set with a line like:

XDvi*paper:us

for US letter or

XDvi*paper:a4

for A4 paper.

As stated in more detail in the Ghostscript section, versions of xdvi prior
to 22.40j (For the xdvi-k Kpathsea enabled version, which is by far the most
popular, for the non-k version of xdvi the release number to have is 22.57
or later. Also xdvi installations from RPM packages seem to have confusing
version numbering systems all their own.) can cause Ghostscript versions
7.04 and later to issue an error:

gs: Error: /invalidfileaccess in --file--

for graphic files that are referenced via relative paths. e.g.,:

\includegraphics{../myfigs/afig.eps}

Versions of Ghostscript after 7.04 have even more security enhancements and
even the absolute path PostScript figures of a dvi file may not show up
under the older versions of xdvi. 

Note: The lucida.map file for xdvi in <texmf>/xdvi may have an issue that
could cause trouble for some versions of xdvi. See the section below on
upgrading pdfTeX for more information about this.


There are two major support sites for xdvi where the very latest versions
can be downloaded. For the Kpathsea enabled version (which is by far the
most popular in use) see Stefan Ulrich's xdvi-k site on Sourceforge:
http://xdvi.sourceforge.net/
For the non-k version, see Paul Vojta's site:
http://math.berkeley.edu/~vojta/xdvi.html




*** YAP ***

The paper size can be selected in the menu:

View ->Options->Display 




                  *** UPGRADING LaTeX APPLICATIONS ***

Upgrading LaTeX applications and utilities is not always a trivial matter.

With the possible exception of xdvi (see the xdvi section above), most LateX
applications are distributed as an integral part of their respective LaTeX
distributions and are not generally available from their "own homepages".

Users with commercial versions of LaTeX should consult the vendor for
upgrade availability.

MiKTeX users can obtain upgrades at the MiKteX site:
http://www.miktex.org/
as well as the MiKTeX subdirectories (some of which may pertain to recent
beta releases) of the WIN32 system directories CTAN:
http://www.ctan.org/tex-archive/systems/win32/

fpTeX users can obtain updates from several places:
http://www.fptex.org/
http://www.ctan.org/tex-archive/systems/win32/fptex/
ftp://ftp.dante.de/pub/fptex/
The dante site usually carries the most recent versions of fptex.


teTeX (UNIX) users might be able obtain some executables from the texlive
distribution: http://www.tug.org/texlive/tlprod/Master/bin/
(which also carries fptex executables for Windows systems)
Some .pool files (explained below) for these executables can be obtained
at: http://www.tug.org/texlive/tlprod/Master/texmf/web2c/

Linux users with RPM-based systems (Red Hat, etc.) will find a large number
of teTeX RPMS at:

http://www.rpmfind.net/linux/rpm2html/search.php?query=tetex&submit=Search
 
there are also a tetex-xdvi rpms:

http://www.rpmfind.net/linux/rpm2html/search.php?query=tetex-xdvi&submit=Search

and tetex-dvips rpms:

http://www.rpmfind.net/linux/rpm2html/search.php?query=tetex-dvips&submit=Search
 
among others. These lists might have to be examined carefully to determine
which is the most recent and most applicable to a given existing
installation. Red Hat users should note that Red Hat's "RawHide" rpm
releases are usually more recent than the standard versions from Red Hat.



*** Manually Upgrading Individual Applications ***

Because the full LaTeX distributions can be very large downloads and their
installation may overwrite existing configuration files, and because 
sometimes a user wants to update "just one little thing", it often happens
that a user wants to manually update an individual application.

The information below gives some tips on how to do this from the teTeX
perspective. However, some of the information below may be useful for other
LaTeX systems - especially the information related to post-upgrade
configuration changes. It should be mentioned that it is not possible to
cover every detail here and any user wanting to undertake this approach
should have a basic knowledge of system administration on their respective
OS platform as well as a basic understanding of the location of the files
(executables, configuration, etc.) for the application that is to be
upgraded.



 - Manually Upgrading teTeX (UNIX) Applications From Source -

teTeX users can update applications by compiling from source. The appeal of
this approach is that it provides a way to obtain extremely recent releases
and allows a great deal of manual control. Users familiar with open source
software will feel much at home with this approach.

The most recent official teTeX source releases are located at:

ftp://dante.ctan.org/pub/tex/systems/unix/teTeX/current/distrib/sources/

The files of interest will be of the form "teTeX-src..." as these contain
the source code for the executables. The other files of the form
"teTeX-texmf..." and "teTeX-texmfsrc..." contain the various LaTeX font,
sty, metafont source, etc. files and should not be needed just to upgrade
applications.

The beta versions can lead the official releases by a year or more. Users
should therefore give serious consideration to using a recent beta version
because they often fix known bugs in the previous official releases.

The beta release can be found at:

ftp://dante.ctan.org/pub/tex/systems/unix/teTeX-beta/
  
and the files of interest are of the form "teTeX-src-beta...tar.gz" and are
about 10MB in size.
 
 
- Tips for Compiling/Installing Applications from teTeX Source File -
[beta version illustrated here]

unpack the tar file (tar xvfz teTeX-src-beta...tar.gz) in a temporary work
directory. Let <tetexsrc> designate the top level directory of the unpacked
source tree. It is recommended that all the unpacking, configuration and
compiling steps NOT be done by the root user. Start by changing to the top
directory of the source tree: 

cd <tetexsrc>

the file "INSTALL" contains valuable installation instructions. However, it
will be assumed here that the user wants to build the applications and then
copy them out manually - so a more manual approach than that described in
INSTALL is used here. The INSTALL file also has an appendix with a note on
moving binaries (executables) around - read that information too. 
Now,

./configure --datadir=/usr/share

where datadir is the directory in which the existing <texmf> directory is 
(or would be) located (that is the *parent* of <texmf>). 
Then:

make

to compile the source code. Any compile problems are usually the result of
not having a recent enough version of gcc or make. 


== DANGEROUS BEND ==
Do NOT run "make install", unless one intends to update every application,
as this will start an install script that copies _all_ the installable
files to whatever "-prefix=", et. al. was set to during configuration
(prefix defaults to /usr/local/teTeX). Note that all UNIX systems do not
use the same teTeX directory structures! For instance, Red Hat Linux 6.0
uses /usr/share/texmf for the <texmf> directory and puts the executables
directly into /usr/bin, while many other UNIX systems use 
/usr/local/teTeX/texmf as <texmf> and puts the executables in 
/usr/local/teTeX/bin. The latter schema makes upgrades much easier (because
the teTeX files are consolidated in one place), but requires a more
complicated $PATH, $MANPATH, etc. Altering the teTeX layout of an existing
system will likely mean that other upgrade packages that are designed for
that system (rpm, etc.) will no longer work.

Any user contemplating a "make install" is strongly advised to carefully
read INSTALL, ./configure --help and set all the needed ./configure
options. If something should go wrong with a "wholesale" upgrade, such as
overwritten customized configuration files, recovery could be difficult.
Always make backups. You have been warned.
====================


After the compilation is complete, the user may rummage through the source
code and pick out just the executables of interest. To copy the files to
the needed system directories, the user will need to be root.

Let <texexec>, <texman1>, <texinfo> designate the directories where the
teTeX executables, man1 pages, and info pages, respectively are kept on
the existing system.

For Red Hat these are:

<texexec> = /usr/bin
<texman>  = /usr/man/man1
<texinfo> = /usr/info

while for many other UNIX systems they are like:

<texexec> = /usr/local/teTeX/bin
<texman>  = /usr/local/teTeX/man
<texinfo> = /usr/local/teTeX/info

The "which" command can be used to to find out where the existing
executables are. It is recommended that the new ones go in the same
directories as the old ones otherwise some applications may not be able to
properly find their configuration files (long story). The user may wish to
retain copies of the old executables, perhaps putting version numbers in
their names, so that they can be used again if something goes wrong. e.g.,

mv <texexec>/dvips <texexec>/dvips585

The user may want to update the UNIX documentation as well. Man pages for
user executables end in ".1" (e.g., dvips.1) Info pages for the executables
end in ".info". There may be more than one info page, the additional pages
will be indicated by appended numbers. (e.g., "dvips.info-1") Info and man
pages are sometimes compressed and have a ".gz" suffix. Compressed and
non-compressed sets are interchangeable.



dvips:
The new dvips binary, man and info pages will be in: <tetexsrc>/texk/dvipsk

The new dvips .pro files will likely be identical to the originals 
(in <texmf>/dvips/base), unless they are very old (pre 5.86). The only
"gotcha" here is that sometimes the originals have been modified. If this
is suspected, it might be good to keep the original .pro files. One very
common modification is to have tex.pro and texc.pro rotate landscape the
"other way" to prevent landscape pages from appearing upside down. This is
accomplished by changing the default /landplus90{false} to
/landplus90{true} in both tex.pro and texc.pro (usually located in the
third line). It is recommended by this author that these be set to "true"
as this produces a "right side up" page under standard Ghostscript on UNIX.
The ".lpro" source code files are used to make the .pro files during teTeX
source compilation. So these should be changed as well if these changes are
to appear in the .pro files of the <tetexsrc> if "make" is ever run again.
There is information about this topic at: 
http://www.radicaleye.com/dvips.html

It is probably a good idea to retain the other (.map, etc.) original dvips
configuration files.



xdvi: (Kpathsea version)
The xdvi executable is a bit unusual in that it is started by a shell
script "xdvi" which in turn calls the "real" xdvi binary executable
"xdvi.bin". The new xdvi executables are located in 
<tetexsrc>/texk/xdvik.

Upgrading from the source tree is usually as easy as

cp <tetexsrc>/texk/xdvik/xdvi.bin <texexec>/xdvi.bin

The original <texexec>/xdvi start script can usually be retained.
To change it as well:

cp <tetexsrc>/texk/xdvik/xdvi-sh <texexec>/xdvi

The new xdvi man page is located in the same directory as the new
executable. xdvi does not seem to have an info page.

The new configuration and map files are in <tetexsrc>/texk/xdvik/texmf
and probably should be copied over to <texmf>/xdvi after saving
the originals:

cp <tetexsrc>/texk/xdvik/texmf/* <texmf>/xdvi

The old XDvi config file should the reviewed and its customized settings
should be carried over into the new one (or the original retained as-is).

The xdvi documentation and support sites have very helpful information on
how to configure the XDvi config file as well as the user's ~/.Xdefaults.
By adjusting these files, the user can control the size, shape, fonts, and
even the types of GUI buttons as well as the default (and button) zoom
levels. For my own personal tastes,

XDvi*pixelsPerInch: 600
XDvi*shrinkFactor: 8 

works nicely in the XDvi file, coupled with button shrink factors of 1, 2,
4, and 8 in my ~/.Xdefaults file. See the xdvi installation docs for details.

Newer versions of xdvi also have a xdvi.cfg file that may not be present in
older xdvi setups. Some distributions of xdvi use a ps2pk.map file (which is
now the preferable one to use if given a choice), others use several other
map files (one of which is xdvifont.map). xdvi.cfg should have lines which
load the needed map files so that direct type 1 font rendering is possible:

dvipsmap ps2pk.map

It is a good idea for the <texmf>/web2c/texmf.cfg to have an XDVIINPUTS
line which lets xdvi search its own directory as well as that of dvips for
map files:

XDVIINPUTS = .;$TEXMF/{xdvi,dvips//}


Note: The lucida.map file for xdvi in <texmf>/xdvi may have an issue that
could cause trouble for some versions of xdvi. See the section below on
upgrading pdfTeX for more information about this.



pdfTeX (TeX, eTeX, Omega similar):

[Note: "pdflatex" is usually just a symbolic link to "pdftex" -
 pdflatex will be thus be updated if pdftex is.]

The new pdftex executable is located in <tetexsc>/texk/web2c
Its new man pages are in <tetexsc>/texk/web2c/man. pdftex does not seem to
have an info page. (but, LaTeX does - it is in <tetexsc>/texk/tetex).
 
The pdftex.pool file must also be updated:

cp <tetexsc>/texk/web2c/pdftex.pool <texmf>/web2c/pdftex.pool

Now, applications like TeX, pdfTeX, LaTeX, do not read and process their
ASCII initialization language definition files when they are run. Instead
these language definitions are read once, and their memory images are saved
for later use as format (.fmt) files. This technique reduces the required
start-up time because extensive parsing is not needed. However, if the
application executable changes, the format file for it will likely no
longer be correct. 

If the correct format file is incorrect or missing, pdftex will error with:

 "(Fatal format file error; I'm stymied)"
 or
 "I can't find the format file `pdflatex.fmt'!"
 
These format files are not included in the teTeX source files as they
depend on the plain TeX, latex.ltx, etc. files on the user's system.

Making and installing complete new set can be as easy as calling 
fmtutil (as root):

 fmtutil --all

A fmtutil utility is included in the teTeX source, see the
<tetexsc>/texk/tetex directory.

(Note: fpTeX also has the fmtutil command. MiKTeX users use "initexmf --dump" 
(usually located in <texmf>/miktex/bin/) to rebuild all the format files.)

However, users wanting a more manual approach can have pdftex make its own
format files. Two will be needed: pdftex.fmt and pdflatex.fmt

To make pdftex.fmt, change to a work directory and issue:

 pdftex --ini plain
 
at the "*" prompt enter:
 
 \dump
 
This will make a pdftex.fmt.
 
To make pdflatex.fmt, do:
 
 pdftex -ini -fmt=pdflatex latex.ltx
 
Don't worry if you get a warning about old LaTeX source files - they aren't
any older than what you have been using. ;)

(Note: recent fpTeX systems use a slightly different form of command for
this: "pdftex -ini -job-name=pdflatex latex.ltx". teTeX systems may one day
do it this way as well.)


Then, copy both these .fmt files to <texmf>/web2c
 
See the pdftex support page for the pdfTeX user manual FAQ:

http://www.tug.org/applications/pdftex/

for more info.


If the new (or old one for that matter!) pdftex gives errors like:
 
"Warning: pdflatex (file <texmf>/dvips/config/lucidabr.map): invalid entry
 for `hlcbot8rn': too big value of ExtendFont (850)"
 
it has detected a mistake that appeared in thousands of teTeX systems.
Earlier versions of pdftex would not indicate a problem unless the affected
fonts were actually used. More recent versions of pdftex will always report
the error every time pdftex is executed. So, the problem may suddenly
appear after a pdftex upgrade.

In <texmf>/dvips/config, there are two files: lucidabr.map and psfonts.map.
(on teTeX systems, pdftex "eavesdrops" on many of dvips' font map files.)

In each of these ASCII files there are about eight lines, all related to
the Lucida font family, that look somewhat like:

hlcbot8rn LucidaTypewriterBoldOblique "850 ExtendFont ....

The "850"'s are incorrect. They should be ".850" like:

hlcbot8rn LucidaTypewriterBoldOblique ".850 ExtendFont ....

Changing all the instances to ".850" will fix the problem. 

The lucida.map file for xdvi in <texmf>/xdvi may have these same issues.

Note: The original intent was that if an application saw a value greater
than 1, it would automatically divide by 100. However, not all versions
of all applications that access these map files actually do this as they
are supposed to.

Finally, one might have to upgrade some LaTeX packages that use pdfTeX
drivers/interfaces after pdfTeX is updated. In particular, the
graphics/x package can stop working correctly after a pdfLaTeX upgrade
- giving error messages such as:

"! Undefined control sequence.
 <argument> ...setbox \@tempboxa =\hbox {\pdfimage .." 

The solution is to update the <texmf>/tex/latex/graphics/pdftex.def file.
This file comes with the graphics/x package which can be obtained at (it
is a good idea to go ahead and upgrade the entire package):
http://www.ctan.org/tex-archive/macros/latex/required/graphics/
Cutting edge releases of pdftex.def can be obtained at:
http://www.tug.org/applications/pdftex/pdftex.def



       *** TESTFLOW CONTROL PS/PDF FILE BUILD CODE INFORMATION ***

A "build code" can be seen when the testflow control PS/PDF files are
viewed. Below is a list of these build codes and information about what
applications and configurations were used to create each of them:

(Build code 0000 designates a non-control (user made) PS/PDF file.)


****** Version 1.0 Build code 0003 ****** 
Creation Date:        Apr. 17, 2002
Operating system:     Red Hat Linux 6.0
Test picture fonts:   yes
LaTeX2e version:      TeX (Web2C 7.3) 3.14159
dvips version:        5.86g 
Ghostscript version:  7.04

Computer Modern font: BlueSky, type 1, June 6, 2001 revision
Base PostScript font: Nimbus (in the PDF only) from GhostScript

work flow:            latex->dvips->Ghostscript (ps2pdf)

notable dvips parameters: D7200, alt-rule.pro

Ghostscript ps2pdf parameters: -dPDFSETTINGS=/printer 
-dCompatibilityLevel=1.3 -dMaxSubsetPct=100 -dSubsetFonts=true
-dEmbedAllFonts=true

- additional testflow_ctl_A4 parameters -

ps (dvips):     @ a4size 594.99bp 841.99bp
                @+ %%PaperSize: A4

pdf (ps2pdf):   -sPAPERSIZE=a4


- additional testflow_ctl_LTR parameters -

ps (dvips):     @ lettersize 8.5in 11in
                @+ %%PaperSize: Letter

pdf (ps2pdf):   -sPAPERSIZE=letter
 
******************************************

===========================================================================

 That's all folks ;)

 mds



==> IEEEtran/tools/IEEEtrantools_doc.txt <==

 IEEEtrantools_doc.txt 2002/11/18 version V1.1 [command versions of 
 IEEEtrantools.sty V1.1 correspond to those in V1.6b of IEEEtran.cls]

 This file is the user guide for the IEEEtrantools.sty package.

 NOTE: This text file uses UNIX line feed conventions. When (human)
 reading this file on other platforms, you may have to use a text
 editor that can handle lines terminated by the UNIX line feed
 character (0x0A).

 The IEEEtrantools.sty package provides several popular and unique
 commands from the IEEEtran.cls class (version 1.6b) file.

 IEEEtrantools.sty should not be used with IEEEtran.cls.

 The latest version and documentation of IEEEtrantools can be obtained at:
 http://www.ctan.org/tex-archive/macros/latex/contrib/supported/IEEEtran/

 Copyright (c) 2002 by Michael Shell
                       mshell@ece.gatech.edu
                       See the CTAN website above
                       for current contact information.

**********************************************************************
 Legal Notice:
 This code is offered as-is without any warranty either
 expressed or implied; without even the implied warranty of
 MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE! 
 User assumes all risk.
 In no event shall IEEE or any contributor to this code
 be liable for any damages or losses, including, but not limited to,
 incidental, consequential, or any other damages, resulting from the
 use or misuse of any information contained here.

 All comments are the opinions of their respective authors and are not
 necessarily endorsed by the IEEE.

 This code is distributed under the Perl Artistic License 
 ( http://language.perl.com/misc/Artistic.html ) 
 and may be freely used, distributed and modified.
 Retain all contribution notices and credits.

**********************************************************************

Available package options e.g., \usepackage[retainorgcmds]{IEEEtrantools}

 retainorgcmds
    Prevents IEEEtrantools from overriding existing LaTeX commands.
    Currently, the only effect is to preserve the original definitions
    of itemize, enumerate and description. The IEEEtran versions are
    always available as IEEEitemize, IEEEenumerate and IEEEdescription
    and the original LaTeX versions are always available as LaTeXitemize,
    LaTeXenumerate and LaTeXdescription.

*******
11/2002 V1.1 (v1.6b of IEEEtran.cls) changes:
 
 1) In addition to the IEEE IED lists, the original LaTeX IED style list
    environments are now preserved as LaTeXitemize, LaTeXenumerate, and
    LaTeXdescription. Also, users can now redefine \makelabel within
    IEEE IED list controls. There may be some use for these in specialized
    applications. Thanks to Eli Barzilay for suggesting this feature.

**********************************************************************



The IEEEtrantools.sty package provides several commands from the IEEEtran.cls
file so that they can be used under other LaTeX classes. This guide covers
only the differences in the use of the commands from those provided by
IEEEtran.cls. For complete documentation on these commands, see the relevant
sections in the IEEEtran_HOWTO manual which is available at the CTAN site.

IEEEtrantools.sty provides \PARstart; the \bstctlcite command for the control
entry types of IEEEtran.bst V1.00 and later; the IEEE IED list environments;
and the complete IEEEeqnarray family, including the IEEEeqnarray support
commands.

Please note that, as a package file, IEEEtrantools.sty will not attempt
to alter document formatting as controlled by the class file. Therefore,
there may be spacing/layout differences between the results of the commands
under IEEEtran.cls and the user's class file as different fonts, default
values for the various length commands, etc., are used.



*** \PARstart ***

\PARstart{}{} is used to provide a large initial "drop cap" letter as well
as to capitialize the remaining letters of the first word of a chapter or
section (if placed within the second argument). e.g., \PARstart{O}{nce}

Unlike IEEEtran.cls, IEEEtrantools.sty provides the user with a way to
control the various parameters of the \PARstart letters.

Below is how the user can alter them (after the IEEEtrantools.sty package
is loaded). Default values are shown. IEEEtrantools will not override
definitions of these parameters if they already exist when the package is
loaded.


% the number of lines that are indented to clear the drop cap letter
\renewcommand{\IEEEPARstartDROPLINES}{2}

% minimum number of lines left on a page to allow a \PARstart
% Does not take into consideration rubber shrink, so it tends to be overly
% cautious.
\renewcommand{\IEEEPARstartMINPAGELINES}{2}

% the depth the letter is lowered below the baseline
% The height (and size) of the letter is determined by the sum of this value
% and the height of a capital "T" in the current font. It is a good idea to
% set this value in terms of the baselineskip so that it can respond to
% changes therein.
\renewcommand{\IEEEPARstartDROPDEPTH}{1.1\baselineskip}

% the horizontal separation distance from the drop letter to the main text
% Lengths that depend on the font (i.e., ex, em, etc.) will be referenced to
% the font that is active when \PARstart is called.
\renewcommand{\IEEEPARstartSEP}{0.15em}



*** \bstctlcite ***

\bstctlcite{} is used to issue a citation for a special IEEEtran.bst BibTeX
style control entry which can control various operating parameters of the
IEEEtran.bst file (V1.00 and later). 
e.g., \bstctlcite{IEEEexample:BSTcontrol}
\bstctlcite operates silently and will not alter the citation numbers or
place a citation entry into the main text or bibliography (when used with
IEEEtran.bst). It should NOT be used with .bst files that do not provide
support for these special BST control entries.

See the IEEEtran.bst BibTeX style documentation for details.

IEEEtrantools will not override a previously defined \bstctlcite.




*** itemize, enumerate and description (IED) lists ***

IEEEtrantools provides revised itemize, enumerate and description list
environments that offer enhanced controls and make it much easier to
create such lists when the main text is "block indented" from the 
labels (IEEE style).

By default, the LaTeX IED list environments are overridden with the IEEE
IED versions. To prevent this, load IEEEtrantools.sty with the
"retainorgcmds" option:

\usepackage[retainorgcmds]{IEEEtrantools}

In any event, the IEEE IED list environments are available as IEEEitemize,
IEEEenumerate, and IEEEdescription. The IEEE IED lists depend on the LaTeX
low-level list environment, so class files that redefine it may also alter
the IEEE IED list formatting. The original LaTeX IED environments (as
provided by the LaTeX kernel and class file) are always retained as
LaTeXitemize, LaTeXenumerate and LaTeXdescription.

Beware that the default enumerate label width will not be correct if
the class file is not using normalfont "9)" style labeled enumerated lists.

The support commands for the IEEE IED list environments (\setlabelwidth,
\usemathlabelsep, \iedlabeljustifyl, etc.) are also provided.




*** The IEEEeqnarray family ***

Please note that IEEEtrantools provides and sets the length variables
\normalsizebaselineskip and \normaljot. As IEEEtrantools is loaded,
\normaljot will be set to the current value of \jot and
\normalsizebaselineskip will be set to the \baselineskip of the normalsize
font. If the user later alters the document's nominal \jot, \baselinestretch,
etc., the values of \normaljot and \normalsizebaselineskip should be revised
as well.

The support commands for the IEEEeqnarray commands (\IEEEstrut, 
\IEEEeqnarrayvrule, \IEEEvisiblestrutstrue, etc.) are also provided.




%%%%%%%%%%%%%%%%%%%%%%%%%% End of IEEEtrantools_doc.txt  %%%%%%%%%%%%%%%%%%%%%%
% That's all folks!


